Summarizing empirical information on between-study heterogeneity for Bayesian random-effects meta-analysis

In Bayesian meta-analysis, the specification of prior probabilities for the between-study heterogeneity is commonly required, and is of particular benefit in situations where only few studies are included. Among the considerations in the set-up of such prior distributions, the consultation of available empirical data on a set of relevant past analyses sometimes plays a role. How exactly to summarize historical data sensibly is not immediately obvious; in particular, the investigation of an empirical collection of heterogeneity estimates will not target the actual problem and will usually only be of limited use. The commonly used normal-normal hierarchical model for random-effects meta-analysis is extended to infer a heterogeneity prior. Using an example data set, we demonstrate how to fit a distribution to empirically observed heterogeneity data from a set of meta-analyses. Considerations also include the choice of a parametric distribution family. Here, we focus on simple and readily applicable approaches to then translate these into (prior) probability distributions.

==> supplement/IQWiG-data.csv <==
"no","identifier","study","treat.events","treat.total","control.events","control.total"
1,"N15-06","Gerdesmeyer2008",76,125,57,118
1,"N15-06","Gollwitzer2007",11,20,6,20
1,"N15-06","Gollitzer2015",63,125,44,121
1,"N15-06","Malay2006",59,112,16,56
1,"N15-06","Ogden2001",71,119,56,116
2,"N15-11","Chaidas2013",40,43,47,48
2,"N15-11","Hultcratz1999",16,20,15,19
3,"S15-02","Brown2011",6,60,29,48
3,"S15-02","Myers2002",1,21,25,96
4,"D15-02","FAME",9,509,15,496
4,"D15-02","FAMOUS_NSTEMI",5,176,3,174
5,"A16-71","Kein_OAD",6,370,4,417
5,"A16-71","Metamorfin_alleine",15,1588,29,1554
5,"A16-71","Jegliche_SU",242,3327,135,3259
5,"A16-71","Jegliche_TZD",8,510,3,460
5,"A16-71","Jegliches_Insulin",19,1234,26,1247
5,"A16-71","Andere",15,182,9,194
6,"A16-38","CA209_067",59,212,34,215
6,"A16-38","CA209_069",13,71,5,37
7,"P14-03","Malmoe",88,9285,90,9322
7,"P14-03","Oestergotland",53,12011,54,11495
7,"P14-03","Stockholm",25,15946,24,8421
8,"N14-02","Knekt2004_1",10,23,29,50
8,"N14-02","Knekt2004_2",10,23,13,47
9,"A16-30","S311",6,333,3,330
9,"A16-30","S292",5,306,4,153
10,"N15-07","Bachmann2014",88,136,84,133
10,"N15-07","Capitan2011",17,50,30,50
10,"N15-07","Horasanli2008",19,39,21,37
10,"N15-07","Xue2013",23,75,46,76
11,"A16-11","REVEL",269,627,262,618
11,"A16-11","JVCG",30,94,31,98
12,"A10-03","ATAC",1078,3092,1158,3094
12,"A10-03","BIG_1_98",561,2248,599,2447
13,"A15-57","TONADO_1",124,223,126,248
13,"A15-57","TONADO_2",130,233,119,236
14,"A15-45","ALCIFORM",82,173,100,187
14,"A15-45","AUGMENT",82,188,80,194
15,"A15-31","Tonado1",4,229,3,264
15,"A15-31","Tonado2",3,243,4,252
16,"A15-25","IM103008",116,202,121,184
16,"A15-25","IM103027",123,156,133,168
17,"A15-21","PEARLII",91,92,85,88
17,"A15-21","MALACHITEII",27,40,81,82
18,"S13-04","Chichester",532,3205,508,3228
18,"S13-04","MASS",3750,33839,3855,33961
18,"S13-04","Viborg",939,6333,1019,6306
18,"S13-04","Wester_Australia",3124,20500,3168,20500
19,"A15-06","ALCIFORM",9,182,22,195
19,"A15-06","AUGMENT",35,211,31,198
19,"A15-06","LAC_MD_32",44,220,25,115
20,"A15-05","VISTA",47,151,12,154
20,"A15-05","VIVID",45,135,12,132
21,"A14-38","D9902B",82,338,40,168
21,"A14-38","D9901",22,82,8,45
21,"A14-38","D9902A",13,65,9,31
22,"A14-25","Studie301",268,284,281,303
22,"A14-25","StudieEmbrace",135,138,74,80
23,"A14-22","DB2113360",60,108,58,102
23,"A14-22","DB2113374",63,99,52,93
24,"A14-19","S178_CL_044",24,166,13,85
24,"A14-19","S178_CL_048",84,369,73,368
24,"A14-19","S178_CL_090",104,337,103,333
25,"A14-18","PILLAR",62,77,50,77
25,"A14-18","QUEST_1",210,264,64,130
25,"A14-18","QUEST_2",207,257,67,134
26,"S13-03","Antila",76,29037,53,29039
26,"S13-03","ARISTIC",233,18386,80,6124
26,"S13-03","NTCC_1",75,22708,58,22466
26,"S13-03","NTCC_2",97,24661,33,24535
26,"S13-03","POBASCAM",171,19999,150,20106
26,"S13-03","SWEDESCREEN",72,6257,55,6270
27,"A13-29","P803_1",5,185,3,178
27,"A13-29","P803_2",11,324,8,333
28,"A10-01","WA17822",48,201,2,204
28,"A10-01","WA17823",149,391,13,389
29,"A13-20","TG_MV_004",6,13,2,7
29,"A13-20","TG_MV_006",63,210,16,105
29,"A13-20","TG_MV_007",58,226,12,77
30,"S11-01","Ghadirian1998",43,351,48,615
30,"S11-01","Kune1989",123,579,69,641
30,"S11-01","Negri1998",134,1091,146,4008
30,"S11-01","Negri1998_2",53,675,146,4008
30,"S11-01","Negri1889_3",187,1766,146,4008
30,"S11-01","Newcomb1999",127,575,225,2049
30,"S11-01","Slattery2003",103,849,99,1106
31,"A13-23","S1011C003",7,113,7,121
31,"A13-23","S1011C004",9,89,15,217
32,"A13-05","S1011C003l",41,175,68,186
32,"A13-05","S1011C004l",33,159,57,168
32,"A13-05","S1011C003s",32,112,43,123
32,"A13-05","S1011C004s",26,90,36,88
33,"A05-10","ABCD",13,237,9,243
33,"A05-10","ACCORD",60,2362,58,2371
33,"A05-10","HOT",21,501,7,499
34,"A12-19","View1",238,303,246,304
34,"A12-19","View2",198,307,187,291
35,"A05-18","S205130",71,209,87,201
35,"A05-18","S205137",59,193,69,199
35,"A05-18","S205230",10,55,10,53
35,"A05-18","S205247",14,103,21,106
35,"A05-18","S205266",255,914,296,915
35,"A05-18","S205365",11,238,24,219
35,"A05-18","S120514",73,427,85,429
35,"A05-18","FOR258F2402",23,221,30,209
35,"A05-18","CQAB149B2335s",79,415,91,418
35,"A05-18","S205256",101,266,130,288
35,"A05-18","S205117",109,279,88,191
35,"A05-18","S205128",79,271,56,180
35,"A05-18","S205214",248,497,305,506
35,"A05-18","S205254",249,670,288,653
35,"A05-18","S205259",268,608,125,305
35,"A05-18","S205270",30,69,47,73
35,"A05-18","S205372",685,1939,842,1953
35,"A05-18","NVA237A2303",81,267,108,268
36,"A12-10","C204",3,10,5,15
36,"A12-10","C209",26,181,31,163
36,"A12-10","C215",8,107,17,93
37,"A12-03","IM103008",10,226,15,221
37,"A12-03","IM103027",15,175,17,184
38,"A12-04","C204",10,61,10,56
38,"A12-04","C209",19,181,27,163
38,"A12-04","C215",17,187,27,167
39,"A09-05","Erkinjuntti2002",256,396,152,196
39,"A09-05","Raskind2000",135,202,173,207
39,"A09-05","Tariot2000",159,253,205,255
39,"A09-05","Wilcock2000",156,220,183,215
39,"A09-05","GAL_JPN3",88,107,98,118
39,"A09-05","GAL_JPN5",125,192,151,191
40,"A11-30","ADVANCE2",3,1528,1,1529
40,"A11-30","ADVANCE3",5,2708,2,2699

